Resonance: Replacing Software Constants with Context-Aware Models in Real-time Communication

Large software systems tune hundreds of 'constants' to optimize their runtime performance. These values are commonly derived through intuition, lab tests, or A/B tests. A 'one-size-fits-all' approach is often sub-optimal as the best value depends on runtime context. In this paper, we provide an experimental approach to replace constants with learned contextual functions for Skype - a widely used real-time communication (RTC) application. We present Resonance, a system based on contextual bandits (CB). We describe experiences from three real-world experiments: applying it to the audio, video, and transport components in Skype. We surface a unique and practical challenge of performing machine learning (ML) inference in large software systems written using encapsulation principles. Finally, we open-source FeatureBroker, a library to reduce the friction in adopting ML models in such development environments

==> plots/jb_experiment.tsv <==
date	Control TAP	Control TAP Lower	Control TAP Higher	Treatment TAP	Treatment TAP Lower	Treatment TAP Higher	TAP Change
2018-12-18	0.12099354	0.12046569	0.1215214	0.12074706	0.12022324	0.12127089	-0.002037134
2018-12-19	0.12125842	0.12088652	0.12163031	0.12082091	0.12044942	0.1211924	-0.003608079
2018-12-20	0.1211729	0.12086685	0.12147895	0.12031893	0.12001565	0.1206222	-0.007047533
2018-12-21	0.12111485	0.12084677	0.12138292	0.12014507	0.11987986	0.12041028	-0.008007111
2018-12-22	0.12208202	0.1218314	0.12233263	0.12103831	0.12079035	0.12128626	-0.008549252
2018-12-23	0.12288722	0.12265008	0.12312436	0.12185659	0.12162175	0.12209143	-0.008386796
2018-12-24	0.12318124	0.12295822	0.12340426	0.12199472	0.1217746	0.12221484	-0.009632311
2018-12-25	0.12362646	0.12341426	0.12383867	0.12234413	0.122135	0.12255325	-0.010372618
2018-12-26	0.12359871	0.12339787	0.12379954	0.12235405	0.12215606	0.12255204	-0.01007017
2018-12-27	0.12341382	0.12322358	0.12360406	0.12223661	0.12204875	0.12242446	-0.009538721
2018-12-28	0.12334816	0.12316635	0.12352998	0.12218775	0.12200798	0.12236751	-0.009407599
2018-12-29	0.12355114	0.12337471	0.12372757	0.12236516	0.12219077	0.12253955	-0.009599102
2018-12-30	0.1238612	0.1236891	0.1240333	0.12265117	0.12248117	0.12282117	-0.009769242
2018-12-31	0.12407178	0.12390644	0.12423712	0.12283812	0.12267479	0.12300145	-0.009943115
2019-01-01	0.12434425	0.12418283	0.12450567	0.12304427	0.12288496	0.12320359	-0.010454685


==> plots/vw_all_regrets.csv <==
n_iteration,--bag 5 --epsilon 0.05,--epsilon 0.1,--epsilon 0.2,--softmax --lambda 30 --epsilon 0.05
0,0.34046001634629663,0.34046001634629663,0.34046001634629663,0.34046001634629663
1,0.20470418536912605,0.2301790908169469,0.2613240716471916,0.2859675929082343
2,0.1686379592580044,0.2007999212864539,0.1899629616085565,0.21533482039435117
3,0.14837858992196812,0.08333997644293524,0.08333997644293524,0.22361802895722954
4,0.13663127018185187,0.14614725916575227,0.1799203446016338,0.25262229832982813
5,0.09692971545537785,0.16282313558616857,0.16598670674494775,0.16334429642634427
6,0.05984685318327221,0.15159609631767576,0.23172442782145225,0.18957348433532947
7,0.20318537672451908,0.21940585654373496,0.2018386581053207,0.24063555952049934
8,0.18052532935346038,0.3033763274637008,0.2667767543363201,0.21955661665245296
9,0.14651503708825436,0.2501083486164244,0.2259999727545099,0.13629126937168462
10,0.13265089238369213,0.31457204771279434,0.16978194797325546,0.13571219536700085
11,0.06762651627953623,0.2705118870395003,0.18269155014278962,0.11137644226911525
12,0.06773530693496861,0.2521506846342151,0.20594581167227285,0.12932521484162038
13,0.08316458293725851,0.1697543492700496,0.2601191489034221,0.1625691148893516
14,0.08970125734493825,0.32608448359797176,0.13157243540328575,0.08738467264930344
15,0.17595926502948162,0.1592661429199698,0.27593259377227625,0.23672341950719128
16,0.08919430995320818,0.27264499187542024,0.11248099985851345,0.13258124890520026
17,0.16848041205542533,0.2380761468080987,0.08341195969035561,0.07659801992974258
18,0.07279977486684747,0.31830463500845774,0.05728690715448015,0.017515761199446356
19,0.09597011214113252,0.2695156112827669,0.23299541764197257,0.1957674707204336
20,0.12192227474772958,0.2723261584696836,0.1467925700193901,0.0766010887743657
21,0.05913969696489333,0.2543961236321752,0.20083061576248204,0.1039965909961675
22,0.13407565337217825,0.26453326262072396,0.11665976326770858,0.07426084749971815
23,0.08415690870205712,0.22923258542654645,0.14620270729214033,0.015885600650487476
24,0.03434621145789159,0.1472268235540202,0.12385125308379012,-0.016939081551054887
25,0.049859766890200316,0.19110046805263273,0.12231186125711471,0.06407833169319785
26,0.05538159449872263,0.13779564561978347,0.19354802266753857,0.10461227762592903
27,0.12896287959333255,0.12526275173498352,0.19059912135363563,0.0834611492040758
28,0.10461353829751636,0.1705710207333971,0.2582193405958334,0.13905927514436228
29,0.11993566004346916,0.14640426499711498,0.138957766216708,0.11192860169355698
30,0.20911064089675038,0.12731917096476789,0.09363254470511459,0.11526190457692258
31,0.13925456436053546,0.1256695231044343,0.1789313046480427,0.04697072720915594
32,0.19708737719967537,0.13876675853484155,0.1497779295206414,0.12707254789118366
33,0.1521772812879833,0.061944432514453585,0.16555187050449444,0.12549348914930328
34,0.10897031358557605,0.200662151463451,0.24845191252627097,0.11689037069443411
35,0.11571131773104634,0.21094750331858286,0.21234794924379238,0.15945614144115333
36,0.13409744000482923,0.1201575892789162,0.15258004984468715,0.12060950323304134
37,0.1394503492184609,0.12325732556254232,0.16526754610430155,0.08119687767573211
38,0.10558279698957876,0.19632398213409097,0.07927028103292799,0.13710443274287404
39,0.12362572173918993,0.10473520516430779,0.036247269040802874,0.010441564429532752
40,0.13493392059403544,0.17848136334491066,0.015509010078752513,0.013305246004784613
41,0.11280806357222192,0.13935222449999785,0.036453832751753824,0.03662622220350535
42,-0.0075954019756528796,0.07336157610761126,0.1707398042148036,0.12013342831087473
43,0.08904947770279834,0.08161018452693994,0.13595547788052378,0.017716305264055952
44,0.03083678453713145,0.14081331387313462,0.055678949588507574,0.040099186789224535
45,0.10102709294043896,0.11211370636810987,0.0445642579052263,0.022918565488828126
46,0.09072314963721285,0.08105369535256571,0.06394462328302426,0.02964993035529646
47,0.0979677763284001,0.1581389789531544,0.09685636674029152,0.09669182215088234
48,0.1058735116976269,0.12756799131454538,0.09989561186370252,0.09383786254734479
49,0.1463192496291185,0.11866977366893675,0.13450243142829593,0.06566993959907726
50,0.1136685632091172,0.14689812108764816,0.09531217880149198,0.09096441491629813
51,0.12708030755899036,0.15827654146688852,0.12207787224815889,0.09630903841356049
52,0.15030685407140654,0.19923536248339338,0.18471046272449335,0.08991633576808848
53,0.16849853040030152,0.15916404350881103,0.12312464067679521,0.10214127969229354
54,0.13734624680680044,0.18408174540051686,0.10633978420009749,0.08986741554163477
55,0.11729181927397728,0.13397624623501433,0.07602304640338348,0.052530738851845546
56,0.1888584234143094,0.21287176319103224,0.14594819398687606,0.15531936088932802
57,0.07767961520616874,0.14785344749428272,0.14920261544872243,0.1199375746510232
58,0.22029807069501706,0.2649920121442201,0.13467528721095495,0.11334884354372651
59,0.10628340549586794,0.13358624562670599,0.16812955317175055,0.09753598181619454
60,0.10865743251691065,0.1519509897059385,0.07878733839857219,0.05782623758258294
61,0.13749119638444368,0.12086092951455774,0.09830381092708787,0.07623863270727996
62,0.17128549776475316,0.16890002425085232,0.12179666191781986,0.06709719137768014
63,0.0992119183647637,0.16502591506956082,0.08629446228889245,0.04676361586398721
64,0.12620726854359793,0.16018312751883804,0.061682963422399706,0.01961258076064408
65,0.08265027467532451,0.12980243481399362,0.11835019127815569,0.03619733934888396
66,0.13959543065860686,0.10737909836077575,0.1966952608816118,0.06801823533862592
67,0.10162684903828538,0.17416647671627233,0.10561348592356692,0.034411808977850386
68,0.07919581692209207,0.11576419225027494,0.16671215475274723,0.030007481061832948
69,0.1351599282422094,0.1401316609031816,0.12671829558195116,-0.006674260476367992
70,0.12159030265675516,0.17460929113865056,0.12893350775592824,0.03906623555573775
71,0.0909321691071048,0.04705420364096684,0.03824329041834308,-0.0001737725371755928
72,0.09582064624068795,0.07398386826677791,0.11848080971909976,0.01878493062487884
73,0.08865241064109429,0.04792091668544494,0.056164136519631334,0.0022106243348378046
74,0.07152999462881852,0.0983845139837952,0.15963710267795,0.008576402784546952
75,0.03515029880818946,0.12602704575286167,0.10763786340765139,0.06419641142985524
76,0.1614103843561186,0.05741865024499528,0.10782705771550316,0.018870272231043428
77,0.08400301687425535,0.15098296157228325,0.12331925662858896,-0.010696239105817707
78,0.14361591493075074,0.14296495603058748,0.08845347032602448,0.023506963672907666
79,0.052890079859300165,0.08928519455723313,0.11190574769792234,0.03709593938185949
80,0.05497523400176402,0.0756170329205819,0.14269085170020157,-0.0026175708872528186
81,0.16988033923978882,0.14097045356007226,0.07127473578393198,0.04062969303847888
82,0.048627942361222615,0.09867257538812028,0.1431679147145792,0.04058093182797278
83,0.12544628677534875,0.15586502720635287,0.14574319702637772,0.0771150528855501
84,0.1616695615612451,0.14906150097856785,0.08082286037215577,0.07119441793349404
85,0.11899479124353649,0.14419682328865296,0.19026081448152243,0.03342037778563413
86,0.03313366642613611,0.09758872649732829,0.07624581470322878,0.01776586433975754
87,0.15545398866961485,0.17906085989533932,0.14516007919458868,0.05819061052970766
88,0.08231177682615491,0.05964617736017395,0.06335861665205574,-0.0004209415712235154
89,0.10740489012320975,0.059915155404362444,0.0606715130037684,0.0065825751404354925
90,0.03936343337138237,0.13911668258499724,0.06450186755798232,0.0030673457107408624
91,0.04380362458988313,0.13088170247941097,0.07502368186273933,0.009394891184607351
92,0.03924472286445164,0.09656399499774822,0.04213074581647196,0.021087345848818013
93,0.06696616603153942,0.09165674446597871,0.09237145824593222,0.030552834980649812
94,0.058741879232989014,0.1443552363719875,0.06178844653211966,0.022393101547653955
95,0.11664122823927245,0.06564227697421152,0.10194018072268012,0.030916626053806195
96,0.09023677152907453,0.020850668111920993,0.07144176631481838,0.009886490883896657
97,0.12868896050107673,0.06439128633623252,0.10435519851537871,0.06424333714292893
98,0.09172466531980922,0.11442550990885184,0.09460313915497308,0.05310273278092977
99,0.08437459587963206,0.08158098581962143,0.08884356562220044,0.022834923502512268
100,0.19083825758991302,0.06288641865773793,0.06068188224671302,0.04565073595564641
101,0.07227932193564297,0.0951149808417884,0.02842295762475075,0.02842295762475075
102,0.09924306356368835,0.04897031406995719,0.033473267906145486,-0.013047552790887618
103,0.01719427692950872,0.06405950654536167,0.017171207899548725,0.010864956677006678
104,0.058687950406804634,0.09981785139443491,0.06787641265005051,0.024914730936798687
105,0.04543704746773266,0.05937274860112155,0.006147784154493294,-0.007599687811061915
106,0.0250518906930084,0.10179012119426649,0.054684111546489965,0.004739930604893613
107,0.03873274531583009,0.017957750022772716,0.02294263757110077,0.01915371670328461
108,0.04388543165928942,0.09090769076975994,0.06801113684108433,0.0448014379869827
109,0.03863240937973322,0.06869266900644705,0.08003177083646754,0.022202136637830307
110,0.03254452795979389,0.08848969116039661,0.0995053864264574,0.02535073702101954
111,0.11331349979877625,0.06169054591465165,0.0792592579345052,0.034774936649743085
112,0.013350040807845557,0.038761433276456134,0.06340106450740504,0.014439674727867193
113,0.07084313590038006,0.035783391430609914,0.09251446324456739,0.022728991274082073
114,0.038896503684000626,0.05787766004288597,0.06900444968152887,0.023859018731387537
115,0.05748128607827604,0.11142318131371673,0.0965999863203401,0.04020241202436268
116,0.022151247669544023,0.032762022249720774,0.06732321643208258,0.01539635560391151
117,0.014286641456766646,-0.0019870226850138176,0.06716869308595809,-0.0019870226850138176
118,0.050346138618037176,0.04338739617750813,0.06732612834072169,0.007324925073058602
119,0.03559446663612291,0.07398529503863584,0.11324257723140776,0.03559446663612291
120,0.03102217869744344,-0.006247055871291579,0.03677276386643387,-0.006247055871291579
121,0.05471044977436766,0.010794084173168161,0.01529175526822947,0.013961479163845852
122,0.03981119483692151,0.0184287491101773,0.03463185374588023,-0.0021670615083577956
123,0.059752916912999485,0.044384294943785825,0.08072068184514214,0.005846414347989976
124,0.0712904242692051,0.04307347012468624,0.09875825988773998,0.022287583594189926
125,0.007461308118434007,-0.007827517292842836,0.03493979594699148,-0.007827517292842836
126,0.02984254425074958,0.034725288095074094,0.09272406685722467,-0.005989186904037043
127,0.040146586874427494,-0.015136791804900823,0.02091926645437147,-0.015136791804900823
128,0.05504300100852916,0.034282870014933894,0.08861019144908289,0.0360442069315953
129,0.08156947770692569,0.05861183493008091,0.07768253749191281,0.019633539223243176
130,0.05155623392889408,-0.0003070876630514206,0.03794008609442728,-0.0003070876630514206
131,0.05051419353794669,0.06695039815855104,0.12570987819635304,0.03578370105164023
132,0.05417137017816333,0.05311424156021268,0.09389049931746216,0.00653480516375661
133,0.0630342582142971,0.05257949304463474,0.07911372747708316,0.03188515038420503
134,0.05848552748897373,-0.0038365427060278734,0.05255426948213291,0.028131032108325838
135,0.06410666110458224,0.06591902496327097,0.08468591128641065,0.0538444425840174
136,0.07735790703564929,0.06930097704992103,0.09922522495188184,0.03878040667453001
137,0.097427436031223,0.09848546813014483,0.09287300363574712,0.05766695317361971
138,0.010091757126192771,0.03402612639890928,0.06743053129773227,0.020399875074883087
139,0.020191361823858875,0.02487613219338879,0.10149928347372343,0.02487613219338879
140,0.08295442660213041,0.05185862131818213,0.10194592523993404,0.030766972812220995
141,0.08321901102651916,0.004801056096158679,0.03674385376954397,0.023257700779169756
142,0.03134491004694944,0.01886488442550033,0.05375486807628501,0.015482960460540738
143,0.030212354408977238,0.012793150961162528,0.0295703931889137,-0.01120189389302774
144,0.05725776639159432,-5.610674097835666e-05,0.013154751529010486,-5.610674097835666e-05
145,0.09212826375420914,0.0611299735632138,0.13043699098274436,0.0495829127500922
146,0.06890179345148925,0.05454579311501344,0.105761069102105,0.015142598430119471
147,0.07207719118609486,0.0476602042111002,0.07450358854522691,0.025747994038862264
148,0.05945589942361233,0.04387590316926492,0.0982857091298917,0.0006955188304699761
149,0.11855947062704,0.053509905957409745,0.08654556878941033,0.031536466949088585
150,0.16567834863227465,0.09769170166032745,0.15441783376974288,0.07182684550584999
151,0.026574918395487694,0.019188086591511333,0.04240827061935501,0.01341981018259042
152,0.04103469895532126,0.030150303662324074,0.05963989801999046,-0.0069390088758458065
153,0.10003506960257735,0.04265876321565451,0.08449689403786201,0.03785763093906859
154,0.06912014997917995,0.059354438093472815,0.1091192612248478,0.07099573106356108
155,0.07599626994164835,0.03636230821249471,0.04525004697147522,0.022128673617058555
156,0.04073982714279502,0.009497866020191153,0.0076460979853425065,0.004205158452359151
157,0.021165382002969017,0.021165382002969017,0.06592079730213254,0.05251000033769833
158,0.06752948151673285,0.04673146558758873,0.045639850400765604,0.03472422424912933
159,0.10895070824688118,0.09588931600847087,0.1335100263216766,0.07151672144988327
160,0.07631399627026555,0.06766936743796757,0.08862156020656566,0.020141213390361398
161,0.04448994376687067,0.019671868579463316,0.024839087934809403,0.0022524482949786923
162,0.10036544044622353,0.08171562192612107,0.14465912414040333,0.04817080478346127
163,0.07850242174402856,0.014294969895752569,0.05819852738267879,0.013132672147430307
164,0.07316070747095485,0.07438102972287616,0.07545735138996916,0.044396633976456476
165,0.12784825214075599,0.06145402078011934,0.08460620780348607,0.06020359778445834
166,0.07409130928948836,0.03893003425274672,0.041164130501422765,0.017764522767203392
167,0.10153709604651881,0.021962067239298742,0.06441584209340583,0.020098095966778255
168,0.2718069224723261,0.09945925652425251,0.13078741362367027,0.06529850702130117
169,0.08306526528958483,0.07718377746217953,0.07105120175671514,0.052202805757376736
170,0.05899112643213363,0.01572493701655782,0.05343608860814421,-0.00887972770846689
171,0.11190574662762569,0.042986243383442924,0.09962121672751005,0.03428128600897305
172,0.028827679253535982,0.040696123525568555,0.03538417711389235,0.04005678642871258
173,0.07050262642061152,0.03878973258234305,0.053349983129003006,0.05256107108225259
174,0.08477619269128103,0.003909292317078652,0.03814558979027467,0.09193797153299146
175,0.060826544513335815,0.039826561100762214,0.057830806577116846,0.055072230900449534
176,0.06785856349349977,0.06264080050024962,0.07091471251138294,0.08012248432937755
177,0.03658549096076704,0.05096464963916479,0.09532047437760893,0.06066208620067315
178,0.11598505066211433,0.06745399342766574,0.09301326353658605,0.06184656476255066
179,0.04535118344879155,-0.0027961580625283063,0.09321291194460282,0.014360244763762724
180,0.04805690801389394,0.0132233857957895,0.07984141842096398,0.015861015515395153
181,0.05475358294083754,0.031171421700310765,0.03898983919146818,-0.0013775165433162595
182,0.017211852719655498,-0.015287981159724845,0.0876187977426864,-0.015287981159724845
183,0.053807198554725086,-0.0012252648410213784,0.020650888173554132,-0.0012252648410213784
184,0.05957075462236909,-0.006190250465675251,0.029435979752380444,-0.006190250465675251
185,-0.011957566860582549,0.03062981854405273,0.07106183682453439,0.0015918203730018372
186,0.21407720806951702,0.04772316205412872,0.08088738613162676,0.06571522360974343
187,0.14569896621327966,0.05209473356579243,0.12170885359807689,0.08586385876248821
188,0.15260932882300177,0.04363784839741667,0.05713344290501754,0.10549854817858942
189,0.22160839210102606,0.05356029555709848,0.050425887718766785,0.07355671592807903
190,0.08865788187456605,0.03561221657782062,0.11171803899207981,0.047530030202667384
191,0.07616287760473568,0.03217010773357931,0.03431517676862493,0.011495058469367717
192,0.09177159004403088,0.01809600856163332,0.06930832921624756,0.034764272401298035
193,0.06345355711751731,0.04717702278698879,0.10478761232191473,0.063141184267069
194,0.06031322802996937,0.034329709342626774,0.0758462447321964,0.03090052427966599
195,0.02295945824674769,-0.011386100530277485,0.01667829613420954,-0.011386100530277485
196,0.12733080272246688,0.06560742293146168,0.10922070441616269,0.032670011431247495
197,0.04537414089159355,-0.011730959236885923,0.03620435665361753,-0.011730959236885923
198,0.10687424430423567,-0.010412595690450522,0.027518412167024553,-0.010412595690450522
199,0.0386466511591943,-0.00027307514797212176,0.07600793599258625,-0.00027307514797212176


==> plots/vw_interactions.tsv <==
Interactions	Improvements (%)	Model Size (KB)
0-level	0.003302837	1
1-level	0.009908511	3
2-level	0.018716077	22
3-level	0.020917969	88
4-level	0.024220806	239
5-level	0.025321751	503


==> plots/vw_numbits.tsv <==
Number of Bits	Improvements (%)	Model Size (KB)
10 bits	0.009908511	8
12 bits	0.014312294	17
14 bits	0.016514186	20
16 bits	0.017615131	22
18 bits	0.018716077	22
20 bits	0.018716077	22

